Abstract Visual Reasoning with Tangram Shapes

We introduce KiloGram, a resource for studying abstract visual reasoning in humans and machines. Drawing on the history of tangram puzzles as stimuli in cognitive science, we build a richly annotated dataset that, with >1k distinct stimuli, is orders of magnitude larger and more diverse than prior resources. It is both visually and linguistically richer, moving beyond whole shape descriptions to include segmentation maps and part labels. We use this resource to evaluate the abstract visual reasoning capacities of recent multi-modal models. We observe that pre-trained weights demonstrate limited abstract reasoning, which dramatically improves with fine-tuning. We also observe that explicitly describing parts aids abstract reasoning for both humans and models, especially when jointly encoding the linguistic and visual inputs. KiloGram is available at https://lil.nlp.cornell.edu/kilogram .

==> reviews-emnlp2021.txt <==
============================================================================ 
EMNLP 2022 Reviews for Submission #929
============================================================================ 

Title: Abstract Visual Reasoning with Tangram Puzzles
Authors: Anya Ji, Noriyuki Kojima, Noah J. Rush, Alane Suhr, Wai Keen Vong, Robert Hawkins and Yoav Artzi
============================================================================
                            META-REVIEW
============================================================================ 

Comments: This paper introduces a new task/dataset for abstract visual reasoning, in a tangram setting, with dense annotations (in text) of the parts. Reviewers all liked this benchmark - including how it is inspired by both cogsci and L&V work -- and think it could have strong impact on a variety of different research communities. For these reasons, I strongly recommend acceptance, but also suggest the authors to try to incorporate some of the suggestions raised by the reviewers (in particular, R3's analysis suggestions)

============================================================================
                            REVIEWER #1
============================================================================

What is this paper about, what contributions does it make, and what are the main strengths and weaknesses?
---------------------------------------------------------------------------
The paper introduces a new dataset, KILOGRAM, on visual abstract reasoning, containing 1,016 tangrams. Each instance has annotations on:
1. the whole-shape name
2. part names
3. part segmentations

Apart from the detailed annotation on part-whole relationships, I believe the dataset is very interesting because:
1. Each tangram might be ambiguously recognized as different objects. The dataset provides multiple (10-50) human references to showcase the natural ambiguity and diverse behavior that should be anticipated in abstract visual recognition.
2. Different ways of segmenting the parts could bias the recognition towards different directions. Thus, how a part-whole hierarchy is dynamically built during a recognition phase would significantly influence the recognition results, which points to a myriad of exciting research questions.
3. The dataset could facilitate the understanding of complex cognition abilities of deep learning models. e.g. Could a model exhibit a diverse mode of thinking by recalling multiple reasonable candidates given an abstract shape.

Strengths:
- The paper proposes a very interesting task leveraging tangram puzzles.
- The paper crowdsourced abundant human labels on the part-whole relationships
- The paper demonstrates an important usage of crowdsourcing that is not well-explored in other works: appreciating the inherent diversity and subjectivity in human cognition & thinking, rather than pursuing a consensus.
- The paper discusses the data annotation procedure in great details.
- The paper provides rich data analysis and proposes solid metrics to quantify the "nameability" or "uniqueness" of an abstract shape, as well as the flexibility in segmenting a whole-shape into parts.
- The paper showcases how existing models could be adapted to abstract visual reasoning by reformulating the recognition task to img-txt matching.
- The experimental results are insightful, which mainly suggest that information about parts, given either visually via segmentations or textually via labels, could aid recognition, and could also help disambiguation when multiple candidates are associated.

Weaknesses:
- It's hard to benchmark human performance on this task. When considering model performances, the ceiling should be below 100%. (the paper also mentioned this limitation but, given the task's nature, I don't think this is something worrying me too much)
- Actually I very enjoyed reading this paper because I see a great deal of effort and insight in this work. I already look forward to seeing follow-ups on this. Everything, including the motivation, data annotation, data analysis, experimentation and results, has been well-discussed with a reasonable depth. Hence, I really don't see a significant weakness.
---------------------------------------------------------------------------


Reasons to accept
---------------------------------------------------------------------------
1. The paper proposes a very interesting task that will be of interest to multiple relevant fields, including 1) visual recognition, 2) visual reasoning, 3) studying human's and models' cognitive abilities on divergent thinking, 4) the effect of pragmatics/context on recognition when the visual stimuli are ambiguous.
2. The paper provides rich human labels to assist research.
3. The paper demonstrates how existing models perform the proposed task and opens up exciting research venues on the role of part-whole hierarchies in visual recognition.
4. The paper introduces useful analysis methods on quantifying the nameability of an abstract shape, and on measuring the variability of ways to segment a whole into parts.

I believe this paper will have great benefits on the intersection of research communities coming from NLP, Vision and Cognitive Science.
---------------------------------------------------------------------------


Reasons to reject
---------------------------------------------------------------------------
I don't see a significant risk that would prevent the paper from being presented at the conference.
---------------------------------------------------------------------------


Questions for the Author(s)
---------------------------------------------------------------------------
I had troubles thinking through why ViLT could benefit so much from FT with parts information in the text input (PARTS+COLOR vs. WHOLE+COLOR), while CLIP couldn't. I understand that CLIP allows less multimodal interaction with a single dot-product. But I was still surprised when I saw ViLT suddenly increased by 30%.

------------ Additional thoughts ------------- Sorry for the long comment but I was so excited after reading this paper.

The paper briefly touched upon pragmatics in resolving ambiguities duing recognition. I think there are many exciting research questions related, for which the proposed dataset would have great potentials to facilitate exploration. I'd love to take this opportunity to suggest some:

The cog-sci field suggests two main ways to partition the semantic space in a human brain: 1) living / non-living and 2) tool / non-tool. Theories backing up the first partition argue that we have to attribute agency to a living thing (which would require much deeper cognitive processing). Therefore, it's important to recognize an object as living v.s non-living at the very first glance, since this decision would speak for what subsequent cognition modules shall be engaged. The second partition also makes lots of sense because it would require lots of sensorimotor information to recognize a tool because a tool is primarily defined by how it can be manipulated. In contrast, a non-tool object is primarily defined by its visual appearance.

I already see something analogous to this semantic-space-partition in your dataset (Line261-263). I could see that human-like concepts invited more verbs in the description, suggesting that the shape was recognized as doing a particular activity, associating with a particular body pose. Non-human animate concepts, on the other hand, are often recognized as if they were in a static or canonical body pose. This well indicates that different cognitive modules, especially activity recognition or event imagination, are involved in abstract recognition.

An even more interesting thing to think about: the activeness of cognitive modules shall be biased/influenced by priors/context/pragmatics. In other words, how a human could conceptualize an abstract shape might be heavily affected by his currect surroundings, what object he just recognized previously, and all other factors that might "adapt" his thinking mode towards a preferred semantic region. e.g. There might be pragmatic/contextual factors that would lead to a human "preferrably" name an object as a living thing engaging in an activity rather than a static, non-living thing, or vice versa. I believe it would be extremely interesting to analyze both human and model behaviors (and how they differ from each other) along this thread.
1. The role of building part-whole hierarchy in visual recognition
2. The effect of part-segmentation cues on recognizing the whole.
3. What factors could influence the "resolution" phase when the whole-shape is ambiguous. i.e. what factors could bias the preference for a shape to be recognized as one object versus another. 
4. Could visual recognition behaviors be regulated by several major semantic clusters such as living/non-living or tool/non-tool.
5. How various cognitive modules play their roles in visual recognition? e.g. obj affordances and sensorimotor signals in recognizing a tool, activity recognition in recognizing human-related concepts.
6. How cognitive priors could modulate the recognition behavior? e.g. How could the recognition outcome change if you were to believe the object has a certain size? How could the recognition outcome be affected by your previous answers in a series of trials? How could the recognition outcome change if you were to believe that the object was placed in a certain orientation.
---------------------------------------------------------------------------


---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                         Reproducibility: 5
                        Ethical Concerns: No
     Overall Recommendation - Long Paper: 4.5


============================================================================
                            REVIEWER #2
============================================================================

What is this paper about, what contributions does it make, and what are the main strengths and weaknesses?
---------------------------------------------------------------------------
This paper introduces a new challenging resource for testing the ability of vision models to make abstract, shape-based associations. The authors collected a large set of tangram puzzles (geometric shapes layed out so as to create a coherent outline) and then collected (associated) names for these, and appropriate part labels. They then create reference games from this dataset, where the goal is to retrieve the most likely referent given the description, and show that current language and vision models do not perform well on this task. As the authors correctly state, using tangram shapes is very common in cognitive science, but the size and variability of this dataset is several orders or magnitude higher than what is usually used, and so this resource finally makes this paradigm usable in the "big data" age.
---------------------------------------------------------------------------


Reasons to accept
---------------------------------------------------------------------------
- Exciting ressource that makes very detailed explorations into the shape-based reasoning abilities of language & vision models possible. An example of such an exploration is given in the paper, but I can already see many other ways in which the dataset could be used.

- Very well constructed data collection effort that brings an established paradigm from cognitive science to the L&V community.

- Well written paper that introduces the background thoroughly and makes clear the relevance of this kind of approach.
---------------------------------------------------------------------------


Reasons to reject
---------------------------------------------------------------------------
None.
---------------------------------------------------------------------------


Questions for the Author(s)
---------------------------------------------------------------------------
- Did you rule out in some way descriptions that work by similarity to singular referents (e.g., "looks like Florida") rather than to classes?

- Did you consider measuring the "creativity" of individual descriptions? I don't have a concrete proposal, but I could imagine that there are indivdual annotators that can come up with descriptions that are easy to decode (if you get the reference), but hard to come up with. Could be measured by relating to some kind of norm; maybe just frequency?
---------------------------------------------------------------------------


Missing References
---------------------------------------------------------------------------
There were some related efforts (though much smaller in scale) in using puzzle shapes for reference, e.g. the PentoRef corpus and KTH Tangrams.

[PentoRef: A Corpus of Spoken References in Task-oriented Dialogues](https://aclanthology.org/L16-1019) (Zarrieß et al., LREC 2016) ) 

[KTH Tangrams: A Dataset for Research on Alignment and Conceptual Pacts in Task-Oriented Dialogue](https://aclanthology.org/L18-1123) (Shore et al., LREC 2018)
---------------------------------------------------------------------------


Typos, Grammar, Style, and Presentation Improvements
---------------------------------------------------------------------------
- Caption of Figure 3, there's a spurious "are" in there, I think.

- very minor comment: line 398, you say that including shapes that happen to have received identical segementations would make the game "impossible". This is too strong; it would just introduce an element of randomness by forcing a non-motivated choice.
---------------------------------------------------------------------------


---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                         Reproducibility: 4
                        Ethical Concerns: No
     Overall Recommendation - Long Paper: 4.5


============================================================================
                            REVIEWER #3
============================================================================

What is this paper about, what contributions does it make, and what are the main strengths and weaknesses?
---------------------------------------------------------------------------
The paper presents a new dataset, kilogram, for studying abstract visual reasoning with tangram puzzles. Kilogram comes with additional language annotations, i.e., descriptions of whole shapes and their parts, and thus can be used to investigate if pre-trained vision-language (VL) models can generalize from textual concepts to visual abstractions. The authors conduct experiments with two pre-trained representative VL models: CLIP and ViLT, and show the difficulty of the dataset.

Strengths:
1. the paper is well written.
2. kilogram can be a good testbed to measure the visual reasoning capacities of pre-trained VL models.
3. kilogram can benefit studies in part-whole relation learning.
4. the additional language annotations are especially novel in visual reasoning.

Weaknesses:
1. lack of analyses about how language abstraction helps solve tangram puzzles.

>> UPDATE

thanks to the authors for the detailed responses. I have increased my score to 4. kilogram connects several challenging research areas (as mentioned in all the reviews). I hope to see more follow-ups coming soon. congrats!
---------------------------------------------------------------------------


Reasons to accept
---------------------------------------------------------------------------
see the "Strengths" section.
---------------------------------------------------------------------------


Reasons to reject
---------------------------------------------------------------------------
It would be better to conduct more in-depth analyses of the role of language abstraction and visual abstraction, and how they interact with each other. Specifically, why does "parts+color" help a lot more than "parts" / "color" alone? Maybe the authors can quantify / visualize the association of textual concepts and visual parts: are there any consistent mappings between language abstractions and visual abstractions across different puzzles? In which way language abstraction helps? Maybe try showing convergence speeds of models with different learning settings, rather than only showing higher accuracy.
---------------------------------------------------------------------------


Questions for the Author(s)
---------------------------------------------------------------------------
It looks like parts in a puzzle are probably not equally important for solving the puzzle. Is there a way to show what parts are useful for solving a tangram?
---------------------------------------------------------------------------


---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                         Reproducibility: 3
                        Ethical Concerns: No
     Overall Recommendation - Long Paper: 4

